Laser-induced droplet deformation: curvature inversion explained from instantaneous pressure impulse

We investigate the shape of a tin sheet formed from a droplet struck by a nanosecond laser pulse. Specifically, we examine the dynamics of the process as a function of laser beam properties, focusing on the outstanding riddle of curvature inversion: tin sheets produced in experiments and state-of-the-art extreme ultraviolet (EUV) nanolithography light sources curve in a direction opposite to previous theoretical predictions. We resolve this discrepancy by combining direct numerical simulations with experimental data, demonstrating that curvature inversion can be explained by an instantaneous pressure impulse with low kurtosis. Specifically, we parametrize a dimensionless pressure width, $W$, using a raised cosine function and successfully reproduce the experimentally observed curvature over a wide range of laser-to-droplet diameter ratios, $0.3 < d/D_0 < 0.8$. The simulation process described in this work has applications in the EUV nanolithography industry, where a laser pulse deforms a droplet into a sheet, which is subsequently ionized by a second pulse to produce EUV-emitting plasma.

==> notes.txt <==
Structure for the paper text:
- Introduction
    -- Long overview of literature stuff on laser-induced droplet deformation
    -- Mention the three effects that the laser causes on the droplet: propulsion, expansion and curvature. Probably add a nice sketch of this in Figure 1.
    - Figure 1: Mazi+Oscar suggested to add sketch somewhere in Figure 1 of the experimental setup. Particularly focusing on how the side-view shadowgraphs are taken (no need to talk about front view probably)
	-- [Done] Mention literature usage of cosine and Gaussian. Neither of them invert, so we propose Raised Cosine
    -- [Dont know if we want this] Maybe a figure showing actual 3D visualizations of droplet deformations into sheets from simulations. Showing positive and negative curvature.
- Problem formulation and numerical approach
    -- [Done] Navier-stokes equations. Nondimensionalization.
    -- [Done] Hanneke's initialization. Exact solution using Legendre polynomials
    -- [Done] Basilisk quick description, volume of fluid, etc. 
- Results and discussion
    1. Subsection1: Predicting curvature based on initial velocity field
        -- theta_max: We introduce a measureable quantity to attempt predicting the curvature direction based only on the initial velocity field. Comments on Figure 3.
        -- Analytics: proving that the Gaussian can never invert
    2. Subsection2: Measuring the actual sheet curvature after deformation
        -- Figure: Definition of curvature in simulations and in experiments.
        -- Figure: values for kappa as a function of W. Correlation with theta_max. 
        -- Figure: Transient evolution of the curvature.
    3. Subsection3: Comparison with experiments
        -- Figure: values for experimental kappa in the different Javi's experiments. Mention the problems in matching the expansion times. Correlation with numerical kappa
        -- Figure: frame-by-frame comparison between simulation and experiment for selected cases with positive and negative curvature.
    4. Appendix: Code validation
        -- Validation against Hanneke's expansion and thickness curves
        -- Mesh refinement test for W=1 and W=2.5
    5. Appendix: Velocity ratios
        - Figure: Rdot/U as a function of W. theta_max (and maybe kappa) as a function of W.
    6. APpendix: search for other profiles (discontinuities?)
